On the nature of FRB 150418: clues from European VLBI Network and e-MERLIN observations

We investigate the nature of the compact, and possibly variable nuclear radio source in the centre of WISE J0716-19, the proposed host galaxy of fast radio burst, FRB 150418. We observed WISE J0716-19 at 5.0 GHz with the European VLBI Network four times between 2016 March 16 and June 2. At three epochs, we simultaneously observed the source with e-MERLIN at the same frequency. We detected a compact source in the EVN data in each epoch with a significance up to ~8sigma. The four epochs yielded consistent results within their uncertainties, for both peak surface intensity and positions. The mean values for these quantities are I_peak = (115+-9) {\mu}Jy/beam and r.a. = 07:16:34.55496(7), dec. = -19:00:39.4754(8), respectively. The e-MERLIN data provided ~3-5sigma detections, at a position consistent with those of the EVN data. The presence of emission on angular scales intermediate between the EVN and e-MERLIN is consistent with being null. The brightness temperature of the EVN core is Tb~10^8.5K, close to the value required by Akiyama & Johnson (2016) to explain the radio properties of WISE J0716-19 in terms of interstellar induced short-term variability. Our observations provide direct, independent evidence of the existence of a nuclear compact source in WISE J0716-19, a physical scenario with no evident connection with FRB 150418. However, the EVN data do not show indication of the variability observed with the VLA.

==> 00README.XXX.txt <==
frb150418_evn_v2r2.dvi keepcomments

